Exact Results for the Ionization of a Model Quantum System

We prove that a model atom having one bound state will be fully ionized by a time periodic potential of arbitrary strength r and frequency omega. Starting with the system in the bound state, the survival probability is for small r given by exp(-Gamma t) for times of order GAMMA^(-1)~r^(-2n) where n is the minimum number of 'photons' required for ionization (with large modifications at resonances). For late times the decay is as t^(-3) with the power law modulated by oscillations. As r increases, the time over which there is exponential decay becomes shorter and the power law behaviour starts earlier. Results are for a parametrically excited one-dimensional system with zero-range potential but comparison with analyticalworks and with experiments indicates that many features are general.

==> README.txt <==
Article submitted by: Ovidiu Costin


Journal to be submitted to: J. Phys. A


Article title:---- "Exact Results for the Ionization of a Model Quantum
                    System"

Authors:            O. Costin, J. L. Lebowitz and A. Rokhlenko 

Article type: Paper

Status of paper: Revised

Contact:    Ovidiu Costin
            Department of Mathematics, Rutgers University,
            Piscataway, NJ 08854-8019
            USA 
            email costin@math.rutgers.edu
            Phone: (732) 445 2472 (in the USA)
            FAX    (732) 445 4936

Format: LaTeX2e

File name: Ionization.tex

Number of figures: 5

Figure file names: contours.eps
                   dev1.epsi  
                   time2.epsi 
                   ExpP1.epsi                           
                   9phot1.epsi
